DRIVE-C: A Controlled Corruption Dataset for Autonomous Driving

DRIVE-C is a controlled corruption dataset designed to evaluate visual perception robustness in autonomous driving systems. It is built from real-world forward-facing driving videos collected across daytime, nighttime, urban, rural, freeway, and parking environments. Clean clips are anonymized via localized face and license plate blurring, then transformed with physics-inspired synthetic degradations. The dataset contains 10 clean clips and 600 corrupted clips spanning 12 camera degradation types across five severity levels, with per-clip metadata and Global Sensor Health Index (GSHI) annotations. DRIVE-C supports robustness benchmarking, degradation-aware modeling, uncertainty estimation, out-of-distribution (OOD) detection, and sensor health monitoring for Advanced Driver Assistance Systems (ADAS). By providing pixel-aligned clean and degraded video clips with fully reproducible corruption parameters, DRIVE-C offers a structured testbed for studying perception reliability under controlled camera degradation.

==> figures/table1_per_corruption_summary.csv <==
corruption_type,display_name,pearson,spearman,monotonic_yes_no,mean_pred_s1,mean_pred_s3,mean_pred_s5,delta_s1_to_s5
underexposure,underexposure,0.765177,0.839853,yes,0.352888,0.207608,0.058903,0.293985
motion_blur,motion blur,0.734767,0.798693,yes,0.229386,0.134737,0.041256,0.188130
rain,rain,0.640980,0.653655,yes,0.322107,0.226195,0.131643,0.190464
low_light,low light,0.600723,0.558595,no,0.426283,0.459988,0.171191,0.255092
fog,fog,0.501605,0.551735,yes,0.057073,0.040586,0.027748,0.029325
glare_flare,glare flare,0.556090,0.548795,yes,0.354719,0.285869,0.135253,0.219466
overexposure,overexposure,0.514067,0.453736,no,0.433690,0.367808,0.230212,0.203478
lens_occlusion,lens occlusion,0.472419,0.445896,yes,0.340749,0.309023,0.167003,0.173746
snow,snow,0.290918,0.273418,no,0.372184,0.353811,0.258780,0.113404
defocus_blur,defocus blur,0.121869,0.134259,no,0.380137,0.377872,0.325060,0.055077
jpeg_compression,JPEG compression,0.085438,0.069579,no,0.371802,0.385631,0.332611,0.039191
sensor_noise,sensor noise,-0.158836,-0.168559,no,0.388282,0.522192,0.456695,-0.068413

